Fast Radio Bursts: An Extragalactic Enigma

We summarize our understanding of millisecond radio bursts from an extragalactic population of sources. FRBs occur at an extraordinary rate, thousands per day over the entire sky with radiation energy densities at the source about ten billion times larger than those from Galactic pulsars. We survey FRB phenomenology, source models and host galaxies, coherent radiation models, and the role of plasma propagation effects in burst detection. The FRB field is guaranteed to be exciting: new telescopes will expand the sample from the current ~80 unique burst sources (and a few secure localizations and redshifts) to thousands, with burst localizations that enable host-galaxy redshifts emerging directly from interferometric surveys. * FRBs are now established as an extragalactic phenomenon. * Only a few sources are known to repeat. Despite the failure to redetect other FRBs, they are not inconsistent with all being repeaters. * FRB sources may be new, exotic kinds of objects or known types in extreme circumstances. Many inventive models exist, ranging from alien spacecraft to cosmic strings but those concerning compact objects and supermassive black holes have gained the most attention. A rapidly rotating magnetar is a promising explanation for FRB 121102 along with the persistent source associated with it, but alternative source models are not ruled out for it or other FRBs. * FRBs are powerful tracers of circumsource environments, `missing baryons' in the IGM, and dark matter. * The relative contributions of host galaxies and the IGM to propagation effects have yet to be disentangled, so dispersion measure distances have large uncertainties.

==> sidebar_coherent_radiation.txt <==
%\newcommand{\Omegas}{\Omega_{\rm s}}
%\newcommand{\Spk}{S_{\rm pk}}
%\newcommand{\Tb}{T_{\rm b}}

%\subsection{Coherent Radiation}
% Margin Note
%\begin{marginnote}[]
%This is a note.
%\DM\
%$\Spk$
%\end{marginnote}

% 10^12 K ==> kT = 1.38e-4 ==> kT / 1.6e-12 (eV/erg) ==> 86.2 MeV

\begin{textbox}[h]
\section{Brightness Temperatures and Coherent Radiation}
\label{sb:brightness}

The brightness temperature $T_{\rm b}$ of a radio source is the effective blackbody 
temperature needed to account for the measured power  and is based on 
the Rayleigh-Jeans portion of the Planck spectrum
$I_\nu = 2k\Tb/\lambda^2$,
where $k$ is Boltzmann's constant and $\lambda=c/\nu$ is the wavelength. 
For a transient burst of duration $W$ and peak flux density $\Spk$,
$I_\nu \sim \Spk / \Omegas$ where $\Omegas$ is the observed solid angle of the source.  Thermal sources (stars, HII regions) yield brightness temperatures equal to their physical temperatures.   Non-thermal but incoherent emission such as  synchrotron emission from active galactic nuclei [AGNs] yields
$\Tb$ as large as $\sim 10^{12}$~K indicating electron energies 
$k\Tb = 86$~MeV.  AGN radio emission is limited to this brightness temperature
by inverse Compton scattering.      

Compact sources that emit millisecond bursts at astrophysical distances
cannot be incoherent sources because their brightness temperatures are
unphysically large (unsustainable).   
A relativistic source at distance $d$ has size  $\sim cW$ and  $\Omegas \lesssim(cW / d)^2$ and $\Tb \sim \Spk d^2 / 2k(\nu W)^2$.      
A 1~Jy burst of millisecond duration emitted at a kiloparsec distance
(e.g. a Galactic pulsar) yields $\Tb = 3.4\times 10^{23}$~K.  An FRB
with the same parameters but from a 1~Gpc distance has
$\Tb = 3.4\times 10^{35}$~K.   

These sources must emit through a mechanism involving large numbers of particles emitting coherently with a distinct phase relationship.   This can be through an antenna type mechanmism with charge bunching in coordinate space or through a plasma maser involving a nonmonotonic charge distribution in momentum space. .  
\end{textbox}



==> sidebar_radio_scattering_essentials.txt <==
%\newcommand{\pdfg}{f_{g}}
%\newcommand{\pdfI}{f_{I}}
%\newcommand{\Iave}{\langle I \rangle}
%
\begin{textbox}[h]
%
\section{Scattering and Scintillation  Essentials}
\label{sb:scattering}

%Radio waves scatter and refract from  variations in electron density on scales from $\sim10^3$~km to 
%$\gtrsim$~pc  in the ISM.   For a layer of HII gas at distance $\dsl$ from a radio source and distance
%$\dlo = \dso-\dsl$ from the observer (where $\dso$ is the source-observer distance), the Fresnel
%scale $\rF = \sqrt{\lambda \dsl\dlo/2\pi\dso}$  determines  scales that refract the waves 
%(those larger than  $\rF$) and scales smaller than $\rF$ that 
%diffract the waves.


Multipath propagation is caused by diffraction into angles 
$\thetad \sim \lambda \ld$ that is seen as angular broadening of a point source (`seeing') into a size
$\thetao \sim (\dsl/\dso)thetad$.   Temporal impulses incident on a scattering region are correspondingly broadened in time by 
$
\taud \sim  \dsl\dlo\thetad^2 / 8\ln 2 c\,\dso.
%\taud \sim  \frac{1}{8\ln 2 }\frac{\dsl\dlo\thetad^2}{c\,\dso}.
$ 
Measurements of $\taud$  for
 Galactic pulsars and  $\thetao$ for AGNs, pulsars, and masers have been used to model
 electron density fluctuations $\dne$ in the Galaxy.  
 
 %These indicate the presence of a broad wavenumber  spectrum 
 %of density scales that resembles a Kolmogorov process in which the density is a tracer of turbulence in the velocity %and magnetic fields of ionized gas.  However, there are departures from a Kolmogorov form most likely due to the %presence of discrete small-scale structures in the ISM that refract and lens radio waves.

Intensity variations include  refractive interstellar scintillations (RISS)  
with long time scales ($\lr / \vperp \sim$~days to years)
and faster diffractive scintillations (DISS) with time scales $\ld / \vperp \sim$~ seconds to hours,
where $\vperp$ is an effective velocity $\sim 100$~km~s$^{-1}$.   


DISS is associated with a frequency-dependent 
interference pattern that   is correlated over narrow frequency ranges $\dnud /\nu \ll 1$
with  $\dnud$ and $\taud$  related by an  `uncertainty'  relation
$2\pi\dnud\taud \approx 1$  \citep[][]{cr98, lr99}.


%

%
\end{textbox}



==> sidebar_scintillation_volumes.txt <==
\begin{textbox}[h]
\section{FRB Survey Volumes }

Quick synopsis of ISS

\end{textbox}



==> table_pulsars_frbs.txt <==
% Table that compares pulsars and FRBs
\begin{table}[h]
\tabcolsep7.5pt
\caption{Comparison of Pulsars and Fast Radio Bursts}
\label{tab:compare}
\begin{center}
\begin{tabular}{| l | c l l |}
\hline
\hfil Feature         & Units  & Fast Radio Bursts   & Radio Pulsars  \\ % Comments\\
\hline
Dispersion Measure   & pc cm$^{-3}$  & 114 - 2596 &  2.4 - 1778 \\
Rotation Measure   & rad m$^{-2}$ & $\sim 0$ - $10^5$ & $\sim 0$ - 740  
                    $, -6.6\times10^4$ (J1745$-$ 2900) \\
                   %& &                   & $-6.6\times10^4$ (J1745$-$ 2900) \\
Scattering time   & ms & $\lesssim 0.1$ - 24     & $\sim 10^{-7}$ - 5000 \\
Pulse components& & Single, multiple    & Single, multiple \\ 
Substructure    & & (nanoshots)         & nanoshots, micropulses, \\
                & &                     &  \quad subpulses \\
Widths          & ms & $\sim 0.1$- 16      & 0.03 - 100    \\
Spectra         & & Self-noise, DISS,      & Self-noise, DISS,  \\
                & & spectral islands                    & power law\\
Polarization    & & Linear, circular    & Linear, circular \\
Pol. angle change $\Delta \psi$     &deg &   0 to tens & 0 to 180 \\
Fluence         & Jy ms &  0.08 - 150 &   $10^{-5}$ - 145 \\ 
Distance        & & $\sim$Gpc [one case] & $\sim$ 0.1 - 55 kpc \\ %& Galactic pulsars \\ 
Pseudo luminosity$^{a}$  & Jy kpc$^2$ & $4\times 10^{10}$ - $1.3\times 10^{14}$ & $10^{-4}$ - 425 \\
\hline
\end{tabular}
\end{center}
\begin{tabnote}
$^{\rm a}$ FRB pseudo luminosities based on 1~Gpc distances for all objects.
%$^{\rm b}$second table footnote.
\end{tabnote}
\end{table}

\begin{comment}
\begin{table}[h]
\tabcolsep7.5pt
\caption{Table caption}
\label{tab1}
\begin{center}
\begin{tabular}{@{}l|c|c|c|c@{}}
\hline
Head 1 &&&&Head 5\\
{(}units)$^{\rm a}$ &Head 2 &Head 3 &Head 4 &{(}units)\\
\hline
Column 1 &Column 2 &Column3$^{\rm b}$ &Column4 &Column\\
Column 1 &Column 2 &Column3 &Column4 &Column\\
Column 1 &Column 2 &Column3 &Column4 &Column\\
Column 1 &Column 2 &Column3 &Column4 &Column\\
\hline
\end{tabular}
\end{center}
\begin{tabnote}
$^{\rm a}$Table footnote; $^{\rm b}$second table footnote.
\end{tabnote}
\end{table}

\end{comment}

